Geo-Tiles for Semantic Segmentation of Earth Observation Imagery

To cope with the high requirements during the computation of semantic segmentations of earth observation imagery, current state-of-the-art pipelines divide the corresponding data into smaller images. Existing methods and benchmark datasets oftentimes rely on pixel-based tiling schemes or on geo-tiling schemes employed by web mapping applications. The selection of subimages (comprising size, location and orientation) is crucial. It affects the available context information of each pixel, defines the number of tiles during training, and influences the degree of information degradation while down- and up-sampling the tile contents to the size required by the segmentation model. We propose a new segmentation pipeline for earth observation imagery relying on a tiling scheme that creates geo-tiles based on the geo-information of the raster data. This approach exhibits several beneficial properties compared to pixel-based or common web mapping approaches. The proposed tiling scheme shows flexible customization properties regarding tile granularity, tile stride and image boundary alignment. This allows us to perform a tile specific data augmentation during training and a substitution of pixel predictions with limited context information using data of overlapping tiles during inference. The generated tiles show a consistent spatial tile extent w.r.t. heterogeneous sensors, varying recording distances and different latitudes. We demonstrate how the proposed tiling system allows to improve the results of current state-of-the-art semantic segmentation models. To foster future research we make the source code publicly available.

==> paper_submitted.txt <==
Geo-Tiles for Semantic Segmentation of Earth Observation
Imagery
Authora,∗
a

Organization, Address, Post Code, City, Country

Abstract
To cope with the high requirements during the computation of semantic segmentations of earth observation imagery, current state-of-the-art pipelines divide the
corresponding data into smaller images. Existing methods and benchmark datasets
oftentimes rely on pixel-based tiling schemes or on geo-tiling schemes employed by
web mapping applications. The selection of subimages (comprising size, location
and orientation) is crucial. It affects the available context information of each pixel,
defines the number of tiles during training, and influences the degree of information
degradation while down- and up-sampling the tile contents to the size required by the
segmentation model. We propose a new segmentation pipeline for earth observation
imagery relying on a tiling scheme that creates geo-tiles based on the geo-information
of the raster data. This approach exhibits several beneficial properties compared
to pixel-based or common web mapping approaches. The proposed tiling scheme
shows flexible customization properties regarding tile granularity, tile stride and image boundary alignment. This allows us to perform a tile specific data augmentation
during training and a substitution of pixel predictions with limited context information using data of overlapping tiles during inference. The generated tiles show a
consistent spatial tile extent w.r.t. heterogeneous sensors, varying recording distances
and different latitudes. We demonstrate how the proposed tiling system allows to
improve the results of current state-of-the-art semantic segmentation models. To
foster future research we make the source code publicly available.

∗

Corresponding author
Email address: first.last@institute (Author)

1. Introduction
The resolution of earth observation images often exceeds the possible input size of
many state-of-the-art deep-learning-based methods for semantic segmentation. Publicly available (benchmark) datasets (Demir et al., 2018; Etten et al., 2018; Maggiori
et al., 2017; Mohanty et al., 2020) and processing pipelines such as RasterVision
(Azavea, 2022) or TorchSat (TorchSat, 2022) tackle this problem by dividing the
earth observation images into smaller tiles based on a fixed number of pixels.
For specific datasets (with homogeneous sensors and a constant recording distance)
this approach allows to create tiles with a constant spatial extent. However, images
from multi-source datasets with varying geo-properties cover different spatial extents
(such as earth observation imagery captured from distinct distances or by varying
sensors) resulting in image tiles with distinct spatial properties - see Tab. 1.
To generate tiles that are independent of specific sensor properties or recording distances, well known earth observation imagery pipelines such as RoboSat (Mapbox,
2018) or Label Maker (Bollinger, 2022) apply a tiling scheme on a spherical mercator projection (e.g. EPSG:3857 (EPSG 3857, 2020)) of the data (as it is used by
mapping services such as OpenStreetMap or Google Maps). However, common web
map tiling schemes exhibit several properties that are unsuitable for the segmentation of raster image datasets (as shown in Tab. 1) such as a) variation of the spatial
tile extents in meters over different latitudes because of the used spherical mercator
projection, b) non-optimal alignment to and coverage of the corresponding raster images (see Fig. 1b), c) restricted customization of tile size granularity and tile overlap,
d) limitation to specific coordinate systems such as EPSG:3857, and e) restriction to
normalized raster images.
We exploit the geo-information of the raster images (including Ground Sampling
Distance (GSD), Coordinate Reference System (CRS) and transformation matrix)
to generate geo-tiles for multi-source and multi-site datasets covering a fixed spatial
extent (which overcomes the limitations of pixel-based and web map tiling schemes).
A comparison of the different tiling schemes is shown in Tab. 1.
For images with varying degrees of detail information (i.e. different GSD values) a
specific tile size in meters corresponds to different tile sizes in pixels. Thus, when
processing multi-source datasets it is necessary to down- or up-sample the corresponding tile information to match the required input size (measured in pixels) of
the segmentation model.
The selection of the tile size always represents a trade-off between available detail
and context information. The determination of an optimal tile size is (in general) a
challenging task, because a) the complexity of modern segmentation models makes
it difficult to derive specific requirements regarding detail or context information,
2

Pixel-based Web Map Earth Observation
Tiling
Tiling
Tiling (ours)

Tiling Scheme Property
Consistent spatial extent for different sensors
Consistent spatial extent for different recording distances
Consistent spatial extent for different latitudes
Optimal raster image coverage / alignment to raster image
Customization (e.g. arbitrary granularity or overlap)
Arbitrary coordinate system support
Non-normalized raster image support

7
7
3
3
3
3
3

3
3
7
7
7
7
7

3
3
3
3
3
3
3

Table 1: Property comparison of different tiling schemes.

b) different semantic categories usually require a different degree of detail or context
information for reliable predictions of class labels, and c) real-world datasets contain
heterogeneous data w.r.t. geo-properties and semantic categories. Using an empirical
evaluation allows us to adapt the configuration of the proposed tiling scheme to the
requirements for individual databases.
In contrast to common web maps, our tiling scheme is able to create overlapping
tiles. This creates two beneficial capabilities in the context of semantic segmentation of earth observation imagery. During training it enables us to perform an earth
observation specific data augmentation and during inference it allows to substitute
pixel predictions with a limited amount of context information (i.e. pixels close to
image boundaries) using suitable pixel predictions of adjacent tiles. We propose a tile
fusion approach that is optimal w.r.t. to the spatial properties of the corresponding
tiling scheme.
1.1. Related Work
Many challenges and datasets in the context of earth observation such as the
DeepGlobe Challenge (Demir et al., 2018), the SpaceNet Building Detection Challenge (Etten et al., 2018), the Mapping Challenge (Mohanty et al., 2020), the Inria
Aerial Image Labeling Dataset (Maggiori et al., 2017), or the SEN12MS dataset
(Schmitt and Hughes, 2019) provide the corresponding imagery in the form of fixed
(pixel-based) tiles and focus on the design of novel methods for detection or segmentation. Although the derived results are subject to the pre-defined tiling of the
image data, the impact of different tiling methods is not analyzed.
Other datasets such as the Open Cities AI Challenge Dataset (Labs, 2020), the
ISPRS 2D Semantic Labeling Dataset (Rottensteiner et al., 2014), or the Christchurch
Aerial Semantic Dataset (Randrianarivo et al., 2013) provide full raster images. Existing pipelines like RasterVision (Azavea, 2022) and GeoTile (Kshetri, 2022), or
previous works such as Weber et al. (2021) propose to perform a pixel based tiling
3

(a) Proposed tiling approach centered w.r.t. the raster image using
a tile size and a tile stride of 45m.

(b) Web map tiling scheme on zoom
level 19 (∼46m on the ISPRS potsdam dataset).

Figure 1: Visual comparison of the proposed tiling scheme with commonly used web map tiles on
a raster image of the ISPRS Potsdam dataset. Apparent differences include the tile alignment and
the raster image coverage. The first row shows tiling configurations fully covering the raster image,
while the second row depicts only tiles without missing tile data. Note that the proposed tiling
scheme (i.e. Fig. 1a) is more suitable to represent the raster information than a common web map
tiling scheme (see Fig. 1b), due to its raster image alignment.

of the plain raster images to address the processing limitations of current models.
Other libraries such as TorchGeo (Stewart et al., 2022) allow to define tiles in units
of the raster image CRS. However, datasets such as Open Cities AI (Labs, 2020)
consist of data captured by different sensors - resulting in raster images with heterogeneous geo-properties and varying pixel extents caused by image specific GSD
values. Such settings are of particular interest since they reflect the challenges of
real world applications.
To process such inhomogeneous image collections, pipelines like RoboSat (Mapbox,
2018) use a tiling scheme based on a spherical mercator projection (EPSG 3857,
2020). This tiling scheme (which is the de facto standard for web mapping applications) shows some properties that limit its applicability to learning based contexts.
For instance, the created tiles show different spatial extents in dependence of the
latitude.
4

We propose a new method that defines tiles in real world units (i.e. meters) using
the geo-properties of the corresponding raster images. Based on this approach we
are able to generate additional overlapping tiles allowing to perform a tile specific
data augmentation during training and to fuse predictions of overlapping tiles during
inference.
We conduct experiments on the Open Cities AI Challenge Dataset (Labs, 2020) and
the ISPRS 2D Semantic Labeling Dataset (Rottensteiner et al., 2014) considering
several modern segmentation models including PSPNet (Zhao et al., 2017), K-Net
(Zhang et al., 2021), UPerNet (Xiao et al., 2018), Segmenter (Strudel et al., 2021)
and BEiT (Bao et al., 2022).
1.2. Contribution and Paper Overview
This paper proposes a semantic segmentation pipeline which specifically addresses
the requirements of processing earth observation data in the context of semantic
segmentation. The individual contributions with the corresponding sections are listed
below.
1.) The tiling system allows to determine an optimal coverage for each raster image
w.r.t. the number of required tiles and overlapping pixels (Section 2). This reduces
the generation of border tiles with marginal image data, which could potentially
hamper the result of the training and inference phase.
2.) The tiling scheme exhibits several beneficial properties including a consistent
spatial extent w.r.t. heterogeneous sensors, different recording distances and varying
latitudes. It also supports arbitrary configurations (regarding granularity, tile overlap
as well as tiling scheme offset), arbitrary coordinate systems and non-normalized
raster images (Section 3).
3.) We introduce a fusion algorithm (Section 4) for tile predictions that substitutes
pixels with limited context information using suitable data of adjacent (overlapping)
tiles. Since limited context information potentially hampers the inference result,
this approach usually leads to better semantic segmentations. For the presented
fusion step we derive a criterion allowing us to determine segmentation results with
maximum context information regarding the parameter configuration of the tiling
scheme. Our approach is applicable to arbitrary semantic segmentation approaches,
which demonstrates its versatility.
4.) Due to the flexibility of the presented tiling scheme we are able to assess different
aspects relevant for the task of semantic segmentation including the quantitative
evaluation of varying (real world) tile sizes, tiling specific training data augmentations
as well as fusion of tile predictions (Section 5). We perform the experiments using
the Open Cities AI Challenge Dataset (Labs, 2020) and the ISPRS 2D Semantic
5

Labeling Dataset (Rottensteiner et al., 2014) which show that the proposed tiling
system is able to reduce the training error while also improving the segmentation
results during inference.
5.) We make the full tile processing source code (comprising tiling, rasterization, tile
fusion and tile aggregation) publicly available1 .
2. Image Tiling
While tiling of raster images represents a common approach in the context of
earth observation, previous works Demir et al. (2018); Etten et al. (2018); Maggiori
et al. (2017); Mohanty et al. (2020) and available processing chains Azavea (2022);
TorchSat (2022) utilize only basic forms of image tiling (i.e. adjacent tiles without
overlap and no offset values) and provide no formalization of the process.
We address this issue by providing a mathematical description of a tiling scheme
for arbitrary tiling parameters (i.e. arbitrary tile stride and tile size values). The
proposed tiling scheme is optimal in the sense that it allows to cover images with a
minimum number of tiles. We show how to obtain tiles that are symmetrical w.r.t.
raster image boundaries including cases where tile stride and tile extent are not
aligned.
Tiling schemes starting at one of the image corners usually result in an asymmetrical
tile coverage (when image and tiling extent differ). Defining a tile at the center of
the raster image to obtain a symmetrical tiling scheme is also not suitable, since this
does not ensure a tiling with a minimum number of tiles. For example, raster images
covered by an even number of tiles do not contain a center tile (see Fig. 1a).

2.1. Tiling Scheme Definition
The proposed tiling scheme is oriented along the raster image and is defined by
several parameters comprising an offset in x- and y-direction (ox and oy ) relative to
the raster image (representing the origin of the tiling scheme), the stride size in xand y-direction (sx and sy ), the tile extent (identical for all tiles) in x- and y-direction
(tx and ty ), as well as number of tiles in x- and y-direction (nx and ny ).
The tile stride defines the distance of the starting point of subsequent tiles. For
instance, sx < tx results in overlapping tiles while sx > tx creates tiles with a gap
between subsequent columns. An example illustration is shown in Fig. 2.
While tile stride and tile size must be provided by the user, the remaining parameters
1

Source code is available at HiddenforReview

6

Tile Stride

Tile Width

Tile Height

(a) Image tiling where the
stride is equal to 1.5 of the
tile size.

Tile Stride

Tile Width

Tile Height

(b) Image tiling where the
stride is equal to the tile
size.

Tile Stride

Tile Width

Tile Height

(c) Image tiling where the
stride is equal to 0.5 of the
tile size.

Figure 2: Earth observation tiles based tiling scheme with different stride values. Depending on
the stride value the tiling represents a watertight cover, exhibits non-covered areas or contains
overlapping raster pixels (redundant information). A tile stride < tile size is useful (2c), since it
allows to increase the number of training data samples and to fuse predictions during the inference
step.

(i.e. tiling scheme offset and number of tiles) are derived from the raster image.
The tiling scheme does not consider parameters like individual tile orientation and
size, because these adjustments can be efficiently performed during data augmentation.
2.2. Tile Number Computation for Optimal Raster Image Coverage
In order to determine the optimal number of tiles required to cover the raster image we analyze both directions individually. In the following we derive the solution
only for the x-direction.
We start by considering a solution for cases where the first tile starts at the raster
image origin (i.e. the offset ox is 0) and the boundary of last tile aligns with the
boundary of the raster image. Afterwards we extend the result to arbitrary cases.
In the aligned case (defined above) the number of tiles along the x-direction ν(rx , sx , tx )
depends on the raster extent (or raster size) rx , the tiling stride sx , as well as the
tile extent (or tile size) tx and is given by (1). As a result of the alignment (1) yields
a true integer value.
ν(rx , sx , tx ) = (rx + sx − tx )/sx
(1)
| {z }
:=cx

To prove the correctness of (1) we discuss all (i.e. three) possible cases separately.
Case 1 (tx = sx ): In this case (1) simplifies to the trivial case of rx /sx = rx /tx .
Case 2 (tx > sx ): In this case rx /sx represents a value greater than the true number
of tiles covering the raster image, since the pixels of the raster image overlapping
7

rx

rx
rx + cx

rx + cx
sx
tx
tile 1
sx

sx

sx

sx
tx
tile 1

|cx |
tile 2

cx
sx

|cx |

(a) Exemplary depiction of the case tx > sx .
The subdivision of the image with stride sx
yields rx /sx > 2. By trimming the raster
image with cx = sx −tx < 0 representing the
excess of the tile w.r.t. the stride (magenta
area), we obtain an area being a multiple of
stride sx (i.e. (rx + cx )/sx = 2).

sx

tile 2

cx

(b) Exemplary depiction of the case tx < sx .
The subdivision of the image with stride sx
yields rx /sx < 2. By padding the raster
image using cx = sx − tx > 0 representing
the tile complement w.r.t. the stride (cyan
area), we obtain an area being a multiple of
stride sx (i.e. (rx + cx )/sx = 2).

Figure 3: Illustration of the motivation of (3) using a raster image (with width rx ) containing
exactly two tiles defined by stride sx and tile width tx .

with the last stride are already covered by the tile corresponding to the second last
stride (see tile 2 and the magenta area in Fig. 3a). To obtain the actual number
of tiles (i.e. an integer result) the area rx must be trimmed by some value cx when
dividing with stride sx . Concretely, cx is given by the negative number of pixels the
tile size tx is exceeding the stride sx (i.e. cx = sx − tx ). The resulting area rx + cx is
a multiple of stride sx with cx representing a (negative) trimming value.
Case 3 (tx < sx ): In this case rx /sx represents a value lesser than the true number
of tiles covering the raster image, since the last stride does not fit into the raster
image – but the actual tile does (see the cyan area in Fig. 3b). To obtain the actual
number of tiles (i.e. an integer result) the area rx must be padded by some value cx
when dividing with stride sx . Concretely, cx is given by the number of pixels inside
a stride sx not covered by the tile size tx (i.e. cx = sx − tx ). In this case the resulting
area rx + cx is a multiple of stride sx with cx representing a padding value (i.e. a
positive number).
In general the boundary of the last tile does not align with the boundary of the raster
image resulting in remaining pixels that are not covered by the tiling result. In this
case there are two options: Either the tiling result covers only a part of the raster
image (by applying a floor operation) or the tiling result covers the full raster image
8

by introducing additional tiles exhibiting an overhang w.r.t. the image boundaries
(by applying a ceil operation) - see Fig. 1a for an example.
We model both cases by introducing an additional function ρ(·) in (1) representing
a floor or ceil operation as shown in (2).


rx + s x − t x
(2)
µ(rx , sx , tx , ρ) = ρ
sx
Extending (2) for two dimensions (denoted in the following as µx,y ) yields (3).
µx,y (rx , ry , sx , sy , tx , ty , ρ) := µ(rx , sx , tx , ρ)µ(ry , sy , ty , ρ)

(3)

2.3. Tiling Scheme Alignment
Using (2) to determine the minimal number of tiles required to cover a given raster
image along the x-direction allows to compute the corresponding covered distance
(defined by the outermost boundary pixels of the outermost tiles) according to (4).


rx + sx − tx
sx + tx − sx (4)
κ(rx , sx , tx , ρ) = µ(rx , sx , tx , ρ)sx + tx − sx = ρ
| {z }
sx
:=dx

Here, dx = tx − sx = −cx serves as a correction of µ(rx , sx , tx )sx regarding a potential
difference of the stride sx and the tile size tx (similar to cx in (2)).
In order to shift the tiling scheme w.r.t. the raster image we compute a tiling scheme
offset δ(rx , sx , tx , ρ) according to (5).


rx +sx −tx
rx − ρ
sx − tx + sx
sx
rx − κ(rx , sx , tx , ρ)
(5)
δ(rx , sx , tx , ρ) =
=
2
2
Extending (4) to two dimensions (denoted in the following as κx,y ) yields the corresponding covered area (defined by the convex hull of the boundary pixels corresponding to the outermost tiles) and is defined according to (6).
κx,y (rx , ry , sx , sy , tx , ty , ρ) := κ(rx , sx , tx , ρ)κ(ry , sy , ty , ρ)

(6)

The two-dimensional offset δx,y is defined according to (7).
δx,y (rx , ry , sx , sy , tx , ty , ρ) := (δ(rx , sx , tx , ρ), δ(ry , sy , ty , ρ))

(7)

An example is shown in Fig. 1. Note that in the top case the raster image center
coincides with the center of the center tile, while in the bottom case the raster image
center lies at the corner of four different tiles.
9

3. Earth Observation Tiles with Consistent Spatial Extent
Earth Observation Tiles (EOT) are an extension of plain pixel-based tiles which
possess not only a pixel location and a pixel extent, but also a real world counterpart with corresponding geo-information. Fig. 1 shows an example comparing EOT
with tiles obtained by a common web map tiling scheme using a spherical mercator
projection.
3.1. Raster Image Tiling with Earth Observation Tiles
The GSD rg of a raster image r containing earth observation data represents the
approximated distance between two adjacent pixel centers (in meter), i.e. [rg ] = m/px.
The GSD is typically part of the raster image meta data and allows to convert real
world distances to pixel units of the corresponding raster image (and vice versa).
We assume that the raster images provide sufficiently accurate GSD values (with
negligible deviations). The accuracy of the GSD value decreases with increasing
image sizes when the curvature of the earth increasingly affects the projection during
the imaging process. Since the impact of the curvature is a general problem of earth
observation imagery it also influences pixel-based and web map tiling schemes, and
is therefore not specific to the proposed tiling scheme.
The GSD allows to rewrite the tile extent in pixel (along the x-axis) te,x as te,x =
t0e,x/rg,x , where t0
e,x denotes the tile extent in meter (along the x-axis) and rg,x the
GSD of the raster image (also along the x-axis).
In order to compute tiles for multi-site or multi-sensor datasets with a consistent
spatial extent we define the parameters of the tiling scheme presented in Section 2
not with pixel distances, but with real world values. For each tile t let the tuple of
real world values (t0e,x , t0e,y , t0o,x , t0o,y ) denote the tile extent (t0e,x , t0e,y ) and the tile offset
relative to the origin of the area covered by the raster image (t0o,x , t0o,y ).
The GSD of each raster image allows to express the tiling scheme parameters (i.e.
the tile extent and the stride) as well as the resulting tiles with their pixel-based
counterparts. This allows us to rewrite (t0e,x , t0e,y , t0o,x , t0o,y ) with the corresponding
raster pixel values (te,x , te,y , to,x , to,y ) according to (8).

 0
te,x t0e,y t0o,x t0o,y
(8)
,
,
,
(te,x , te,y , to,x , to,y ) =
rg,x rg,y rg,x rg,y
This tiling scheme shows different beneficial properties as highlighted in Tab. 1.
3.2. Georeferencing Earth Observation Tile Data
In the following we will use the relation in (8) to derive a (local) transformation
matrix that maps data defined relative to the tile (such as real world objects or
10

(resized) output information of the segmentation model) onto a tile in the raster
image. By combining this local transformation matrix with the georeferencing matrix
of the raster image we obtain a georeferencing matrix for the data processed by the
segmentation model.
Pixels in the raster image are georeferenced with the corresponding georeferencing
matrix Rg of the raster image (see (9)), where (rm,x , rm,y ) describes the pixel scaling,
(rs,x , rs,y ) the corresponding pixel skew, and (ro,x , ro,y ) the offset w.r.t. a specific CRS
- denoted in the following as rcrs .


rm,x rs,x ro,x
Rg =  rs,y rm,y ro,y 
(9)
0
0
1
The georeferencing matrix Tg of tile t is obtained by applying a local transformation matrix Tl to the georeferencing matrix Rg of the raster image according to (10).



rm,x rs,x ro,x
tf,x 0 to,x
(10)
Tg = Rg Tl =  rs,y rm,y ro,y   0 tf,y to,y 
0
0
1
0
0
1
The local matrix Tl contains an offset (to,x , to,y ) and potentially two scaling factors
(tf,x , tf,y ) that depend on the data associated with the tile - or on the data that
should be georeferenced.
In the simplest case (when the tile data is identical to the corresponding part in the
raster image) the tuple (tf,x , tf,y ) is equal to (1, 1). However, in general the raster
data of the tile is not directly processed by the segmentation model, but resized
to match the required input size. To georeference the adjusted tile information we
define (tf,x , tf,y ) according to (tf,x , tf,y ) := (te,x/ne,x , te,y/ne,y ), where (ne,x , ne,y ) denotes
the required input size of the segmentation model.
4. Data Augmentation and Tile Fusion
In contrast to web map tiling schemes, the introduced EOT tiling scheme allows
to create overlapping tiles. This enables us to perform an augmentation of training
data and a fusion of tile predictions during inference time.
4.1. Training Data Augmentation
By selecting a stride (sx , sy ) := (tx/m, ty/m) with m ≥ 2 we obtain an augmented set of tiles, which contains in addition to the standard tiles defined by stride

11

(sx , sy ) := (tx , ty ) also overlapping tiles at stride (sx , sy ) := (tx/m, ty/m) with m 6= 1.
The corresponding number of tiles is given in (11).

 

tx ty
rx
ry
νx,y (rx , ry , , , tx , ty , ρ) = ρ m − 1 ρ m − 1
(11)
m m
tx
ty
Comparing (11) with the number of tiles of a standard non-overlapping tiling scheme
shown in (12) demonstrates that we are able to increase the tile number by almost
a factor of m2 .
   
ry
rx
ρ
νx,y (rx , ry , tx , ty , tx , ty , ρ) = ρ
(12)
tx
ty
For instance, a stride of (sx , sy ) := (tx/2, ty/2) increases the number of tiles by roughly
a factor of 4 for each earth observation image. Since high values for m result in small
relative offsets (i.e. similar tiles), it is feasible to chose a low value for m.
4.2. Tile Fusion during Inference
During inference current methods for semantic segmentation use context information to derive the label of a pixel. By tiling the images the context information
is artificially limited, since relevant data from adjacent tiles is missing. Thus, the
outer regions of the tiles oftentimes contain pixels with a lower prediction reliability.
An empirical analysis of the prediction error in dependence of the available context
information is shown in Fig. 4.
In general, it is difficult to identify reasonable thresholds to determine reliable pixel
predictions. Thus, we propose an approach defining an optimal decision criterion
w.r.t. the chosen tiling parameters – under the assumption that the reliability of a
pixel prediction depends on the available context (Fig. 4).
To circumvent pixel predictions with lacking context information in the final segmentation result, we propose an aggregation algorithm that uses an overlapping tiling
scheme to substitute pixel labels close to boundaries with pixel predictions from adjacent (overlapping) tiles containing more context information.
Since this problem is symmetrical for each image dimension, we derive the parameters for the aggregation scheme by analyzing each dimension individually. In the
following we consider only one direction (referred to as x-direction), since the argument for the second direction is identical.
We define a pixel prediction p(t) in the current tile t as reliable, if the spatial distance
between the corresponding coordinate in the raster image px and the tile center tc,x
of t (also in raster pixel coordinates) is smaller than the distance of px and the tile
center t0c,x of any other tile t0 . The raster coordinate px of the prediction p(t) is given
12

Average Prediction Error
Number Averaged Error Values

3,000
2,000

0.05
1,000
0.04
0
0

100

200

300

Number Averaged Error Values

Average Prediction Error in %

0.05

Distance to Tile Center in px

Average Prediction Error
Number Averaged Error Values

3,000
2,000

0.15

1,000
0.1

0
0

100

200

300

Number Averaged Error Values

(b) Average prediction error over the pixel distance
to the tile center using the Open Cities AI dataset.
Average Prediction Error in %

(a) Average prediction error per
pixel of the Open Cities AI dataset.

Distance to Tile Center in px

(c) Average prediction error per
pixel of the Potsdam dataset.

(d) Average prediction error over the pixel distance
to the tile center using the Potsdam dataset.

Figure 4: Pixel prediction errors relative to the tile position using UPerNet (Xiao et al., 2018) with
ConvNext (Liu et al., 2022). From a statistical point of view the most reliable pixels reside in the
tile center.
(t)

(t)

by px = tf,x px + to,x , where px denotes the coordinate of the prediction relative
to the tile data, tf,x a potential scaling factor and to,x a tile specific offset (see (10)
for further information). More formally, the reliability assignment function θ(·) is
defined according to (13).

1 if |px − tc,x | ≤ min |px − t0c,x | with px = tf,x p(t)
x + to,x
(t)
t0c,x
θ(p ) =
(13)
0 otherwise
By definition the tile centers tc,x and t0c,x of two consecutive overlapping tiles (given
in raster image coordinates) differ by stride sx . The interval that defines reliable
13

te,x
tc,x

te,x/2

sx/2

sx

sx/2

sx
t0c,x
Figure 5: Relation of reliable pixel predictions of a tile (highlighted with diagonal line patterns)
w.r.t. the stride sx for te,x > sx > te ,x/2.

pixel predictions in tile t in x-direction is given by (14) as shown in Fig. 5. Note that
the reliable area tr,x depends on the stride sx , but not on the extent of the tile te,x .
h
sx
sx i
tr,x = tc,x − , tc,x +
(14)
2
2
Other pixel labels (i.e. the white tile areas in Fig. 5) are substituted with predictions
from adjacent tiles. This aggregation scheme yields segmentation results that are
exclusively derived from pixel predictions with maximum context information.
The number of overlapping tiles required to fill a tile with reliable pixel predictions in
x-direction σ(sx , te,x ) is given by (15). Here, te,x/2 − sx/2 defines the area of unreliable
pixel predictions left and right of the tile center tc,x .




te,x sx 1
te,x − sx
− )
σ(sx , te,x ) = 2 (
=2
(15)
2
2 sx
2sx
The expression for σ(sx , te,x ) shows that depending on te,x and sx multiple neighbors
might be required to substitute all unreliable pixel predictions. Some examples for
sx = te,x/2, sx = te,x/3, sx = te,x/4 and sx = te,x/5 are shown in Fig. 6.
The number of neighbor tiles required for the substitution
l
mprocess extends
l to them twote,x −sx
y
dimensional case according to (16). The terms (2 2sx
+ 1) and (2 te,y2s−s
+ 1)
y
define the total tile number in x- and y-direction (including the center tile) required
to produce the final segmentation result.




te,x − sx
te,y − sy
σx,y (sx , sy , te,x , te,y ) = (2
+ 1)(2
+ 1) − 1
(16)
2sx
2sy
The tile substitution approach is depicted in Fig. 7 for sx = te,x/2 and sy = te,y/2. It
illustrates the position of the reliable areas in adjacent tiles and the corresponding
14

(a) Reliable pixel
predictions
for
stride sx = te,x/2.

(b) Reliable pixel
predictions
for
stride sx = te,x/3.

(c) Reliable pixel
predictions
for
stride sx = te,x/4.

(d) Reliable pixel
predictions
for
stride sx = te,x/5.

Figure 6: Pixel substitution of non-reliable pixel predictions with reliable predictions of adjacent
tiles (highlighted with diagonal line pattern). The area extent depends on stride sx .
1

2

3
8

7

(a) Reference tile
(gray) with reliable
region
(dashed
rectangle).

5

4
6

(b) Reference tile
(gray) with diagonal
overlapping tiles and
their reliable regions
(dashed rectangles).

(c) Reference tile
(gray) with horizontal and vertical
overlapping tiles and
their reliable regions
(dashed rectangles).

1 2 3
8
4
7 6 5

(d) Reference tile
(gray) with reliable
areas (dashed rectangles) of horizontal,
vertical and diagonal
overlapping tiles.

Figure 7: Tile fusion during inference time using adjacent overlapping tiles with (sx , sy ) :=
(te,y/2, te,x/2). The pixel predictions close to the center of a tile show usually a higher reliability
because of additional context information.

aggregation result.
Fig. 8 shows how different tile strides (sx = tx/2, sx = tx/3 and sx = tx/4) affect the
size of the corresponding reliable areas and the resulting aggregated segmentation.
By substituting (sx , sy ) with (te,x/m, te,y/m) in (3) we observe that the number of tiles
shows (roughly) a quadratic growth w.r.t. the number of strides per tile division m
– see (17).

 

te,x te,y
m(re,x − te,x ) + te,x
m(re,y − te,y ) + te,y
νx,y (re,x , re,y ,
,
, te,x , te,y ) = ρ
ρ
m m
te,x
te,y
(17)
15

(a) Reliable areas for sx = (b) Reliable areas for sx =
tx/2.
tx/3

(c) Reliable areas for sx =
tx/4.

Figure 8: Adjacent tiles (blue rectangles) with reliable areas (green rectangles) for different stride
values sx on the Potsdam data set.

Because of the quadratic growth in dependence of m it is feasible to chose a low
value for m in practice. Since a value of m = 2 already substitutes predictions in
the border areas of the tile, it is sufficient to replace the predictions with the most
limited context information - see Fig. 4.

4.3. Implementation Details
The tiling results are subject to several pixel discretization effects, since the tiling
scheme supports arbitrary parameters (e.g. floating-point values for tile strides) and
the tile data is resized to match the required input size of the segmentation model.
To reduce resulting errors during tiling, substitution and aggregation, the pipeline
performs the computations with the actual floating-point values and applies the discretization only when necessary.
In order to substitute the content of each tile the corresponding overlapping neighbors must be determined. Due to the discretization of the tile locations it is not
suitable to use the tile stride to determine adjacent tiles with their exact locations.
Instead we identify overlapping tiles based on the actual discretized tile data contained in the tiling result. A naive approach must consider O((νx,y )2 ) different tiles.
The number of tile neighbors remains constants (per tile) with increasing raster image sizes and does not affect the computation of the O-expression. To accelerate
the identification of overlapping neighbors we leverage the spatial properties of the
tiles (i.e. the layout of the tiles in the tiling scheme). Concretely, we represent the
tiles as nodes in an R-tree (Guttman, 1984) by mapping each tile on a tuple of the
16

form (to,x , to,y , te,x , te,y ) where to,x and to,y represents the tile offset. This allows to
retrieve the tile neighbors in average with O(log νx,y ) - resulting in an overall effort
of O(νx,y log νx,y ).
The segmentations are represented with numpy arrays, which allow to efficiently perform the substitution steps using slicing operations.

5. Experiments
We utilize the Open Cities AI dataset (Labs, 2020) as well as the ISPRS dataset
(Rottensteiner et al., 2014) for evaluation and subdivide each dataset in a training
and a test set using 80% of the imagery as training images. Since the Open Cities
AI dataset contains more data (in terms of number of images as well as covered
area) and contains several locations of multiple cities, we use this dataset for the
majority of our evaluations. To create suitable tiles for our experiments regarding
tile size (Section 5.1) and tile specific data augmentation (Section 5.2) we follow
the approach described in Section 2.2 to determine an optimal coverage of the raster
data. For the tile fusion evaluation (Section 5.3) we deviate from this tiling approach
for the test set to obtain a consistent tile alignment across different stride values,
which is required to perform a fair comparison using different stride values. For the
quantitative evaluation we use the standard Intersection over Union (IoU) metric –
also known as the Jaccard Index (Jaccard, 1912).
5.1. Tile Size Selection
As discussed in Section 1, the tiling process represents a trade-off between detail
and context information. In order to determine a suitable tile size we conducted a
set of experiments in Tab. 2 that show the segmentation results in dependence of the
tile size. On the Open Cities AI dataset (Labs, 2020) we achieve the best results with
75m tiles. At the latitudes of the Open Cities AI dataset, standard web map tiles (at
zoom level 19) cover an average area of 76m. These tile extents are (coincidentally)
similar to best tile size determined in the empirical evaluation. Since the tile size
does not only affect the quality of the segmentation result but also the processing
time of large areas, it is important to note that there is only a flat performance
decrease for larger tiles.
5.2. Tiling Specific Data Augmentation
In contrast to common mercator tiling schemes the proposed tiling scheme allows to augment the number of training samples by computing overlapping tiles as
17

Tile Info
Size / Train Stride
25m / 25m
Mercator Zoom Level of 20 (∼ 38m*)
40m / 40m
50m / 50m
60m / 60m
70m / 70m
75m / 75m
Mercator Zoom Level of 19 (∼ 76m*)
80m / 80m
90m / 90m
100m / 100m
110m / 110m
120m / 120m
150m / 150m
200m / 200m

Train
Tiles
183 k
78 k
71 k
45 k
31 k
22 k
20 k
19 k
17 k
14 k
11 k
9k
8k
5k
3k

IoU
Background
95.61
95.63
95.67
95.66
95.68
95.65
95.73
95.62
95.67
95.65
95.61
95.67
95.64
95.66
95.40

IoU
Building
72.75
73.20
73.25
73.19
73.18
73.32
73.36
73.45
73.25
73.22
73.11
73.13
73.18
72.99
72.46

mIoU
84.18
84.41
84.46
84.42
84.43
84.49
84.55
84.53
84.46
84.44
84.36
84.40
84.41
84.33
83.93

Table 2: Tile size evaluation on the Open Cities AI dataset using UPerNet (Xiao et al., 2018) with
ConvNext (Liu et al., 2022) as architecture (batch size: 4, Iterations 320k). The dataset is split
into training and test data using a ratio of 80/20. The extracted tiles are resized to 512px×512px
to match the required dimension of the model. *The sizes corresponding to ∼ 38m for a zoom level
of 20 and ∼ 76m for a zoom level of 19 are only valid for the Open Cities AI dataset.
Tile Info
Size / Train Stride
25m / 12.5m
40m / 20m
50m / 25m
60m / 30m
70m / 35m
75m / 37.5m
80m / 40m
90m / 45m
100m / 50m

Train
Tiles
729 k
282 k
179 k
124 k
90 k
78 k
69 k
54 k
43 k

IoU
Background
95.65
95.74
95.71
95.72
95.68
95.7
95.66
95.68
95.63 k

IoU
Building
72.94
73.44
73.27
73.39
73.35
73.51
73.32
73.35
73.14

mIoU
84.30
84.59
84.49
84.56
84.52
84.61
84.49
84.51
84.39

Augmentation
Improvement
+0.12
+0.13
+0.07
+0.13
+0.03
+0.06
+0.03
+0.07
+0.03

Table 3: Training data augmentation on the Open Cities AI dataset using UPerNet (Xiao et al.,
2018) with ConvNext (Liu et al., 2022) as architecture (batch size: 4, Iterations 320k). The
dataset is split into training and test data using a ratio of 80/20. The extracted tiles are resized to
512px×512px to match the required dimension of the model.

depicted in Fig. 2c. Tab. 3 shows the corresponding augmentation evaluation. We
observe that the augmentation improves the segmentation results reported in Tab. 2
across different tile sizes. For an evaluation of further earth observation specific data
augmentation adjustments we refer to the supplementary material.
5.3. Tile Fusion During Inference Time
We define a set of adjacent non-overlapping base tiles (i.e. (sx , sy ) = (te,x , te,y ))
that provide a watertight cover of the raster images - see Fig. 2b. Complementary to
the base tiles we create a set of overlapping auxiliary tiles (i.e. (sx , sy ) := (tx/m, ty/m)
18

Tile Info
Tile
Background Building
Checkpoint
mIoU
Size / Train Stride / Test Stride
Substitution
IoU
IoU
75.0m/ 75.0m / 75.0m
320 k
7
95.68
73.44
84.56
75.0m/ 75.0m / 37.5m
320 k
3
95.75
73.78
84.77
75.0m/ 75.0m / 25m
320 k
3
95.76
73.81
84.78

Substitution
Improvement
+0.21
+0.22

(a) Open Cities AI dataset.
Tile Info
Tile
Background Building
Checkpoint
mIoU
Size / Train Stride / Test Stride
Substitution
IoU
IoU
75.0m/ 75.0m / 75.0m
96k
7
97.87
93.42
95.65
75.0m/ 75.0m / 37.5m
96k
3
97.92
93.56
95.74
75.0m/ 75.0m / 25m
96k
3
97.98
93.76
95.87

Substitution
Improvement
+0.11
+0.22

(b) Potsdam Building dataset.
Table 4: Improving the default prediction by tile merging on the Open Cities AI dataset using
UPerNet+ConvNext as architecture.

with m > 1) which are used to substitute base tile pixels with limited context
information.
We ensure a consistent alignment of the base and the auxiliary tiles (corresponding
to different stride values) by defining the center of the raster images as the origin of
the tiling schemes. This decision is based on the fact that Section 5.3 compares only
results of tiles with a fixed size (in contrast to Section 5.1 and Section 5.2).
The evaluation reported in Tab. 4 is based on the (fused) segmentation results of
the base tiles. An analysis of the obtained IoU-scores shows an improvement of the
segmentation results highlighting the importance of context information for accurate
semantic segmentations. By performing the proposed tile fusion method we obtain
consistent category labels at tile boundaries as shown in Fig. 9.
6. Conclusion
This paper presents a novel pipeline for semantic segmentation of earth observation imagery using a tiling scheme and tile inference approach that exhibits several
advantages over commonly used pixel-based or web map tiling systems. For instance,
its flexible tiling layout properties (i.e. different degrees of overlap) allow performing a tiling specific training data augmentation as well as a tile fusion approach
that maximizes the context information of pixel predictions during inference time.
The generated tiles preserve the spatial extent w.r.t. heterogeneous sensors, varying
recording distances and different latitudes. Since the tile size affects the available
context data of each pixel and influences the information loss while potentially downsampling the tile data to the input size of the segmentation model, it is difficult to
19

(a) Original images.

(b) Ground truth.

(c) Fusion result.

Figure 9: Comparison of semantic segmentations of base tiles with results obtained by the tile
fusion approach proposed in section Section 4.2 using the Potsdam data (first and second row) and
the Open Cities AI dataset (third and fourth row). The colors represent the following meaning:
blue building pixels are contained in both results, pink building pixels are only part of the fused
segmentation and teal building pixels are exclusively present in the segmentation of the base tiles.

20

determine a universal (optimal) tile size. To perform our experiments with reasonable tile sizes we conduct a comprehensive evaluation to empirically determine a
suitable tile size for the task of building segmentation. Our quantitative evaluation
demonstrates that the proposed tiling and tile fusion approach allows us to further
improve the results of current state-of-the-art semantic segmentation models. To
foster future research we make the source code of the proposed processing pipeline
publicly available.

21

References
Azavea, 2022. Rastervision. https://github.com/azavea/raster-vision.
Bao, H., Dong, L., Piao, S., Wei, F., 2022. BEiT: BERT pre-training of image transformers, in: International Conference on Learning Representations. URL: https:
//openreview.net/forum?id=p-BhZSz59o4.
Bollinger, D., 2022.
label-maker.

Label maker.

https://github.com/developmentseed/

Demir, I., Koperski, K., Lindenbaum, D., Pang, G., Huang, J., Basu, S., Hughes, F., Tuia,
D., Raskar, R., 2018. Deepglobe 2018: A challenge to parse the earth through satellite
images, in: The IEEE Conference on Computer Vision and Pattern Recognition (CVPR)
Workshops.
EPSG 3857, 2020. Epsg 3857. https://epsg.io/3857.
Etten, A.V., Lindenbaum, D., Bacastow, T.M., 2018. Spacenet: A remote sensing dataset
and challenge series. ArXiv abs/1807.01232.
Guttman, A., 1984. R-trees: A dynamic index structure for spatial searching, in: Proceedings of the 1984 ACM SIGMOD International Conference on Management of
Data, Association for Computing Machinery, New York, NY, USA. p. 4757. URL:
https://doi.org/10.1145/602259.602266, doi:10.1145/602259.602266.
Jaccard, P., 1912.
The distribution of the flora in the alpine zone.1.
New Phytologist 11,
37–50.
URL: https://nph.onlinelibrary.
wiley.com/doi/abs/10.1111/j.1469-8137.1912.tb05611.x,
doi:https://doi.org/10.1111/j.1469-8137.1912.tb05611.x,
arXiv:https://nph.onlinelibrary.wiley.com/doi/pdf/10.1111/j.14698137.1912.tb05611.x.
Kshetri, T., 2022. Geotile. https://github.com/iamtekson/geotile.
Labs, G., 2020. Open cities ai challenge dataset. https://www.drivendata.org/
competitions/60/building-segmentation-disaster-resilience/. Accessed: 2022-09-01.
Liu, Z., Mao, H., Wu, C.Y., Feichtenhofer, C., Darrell, T., Xie, S., 2022. A convnet for
the 2020s. Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern
Recognition (CVPR) .

22

Maggiori, E., Tarabalka, Y., Charpiat, G., Alliez, P., 2017. Can semantic labeling methods generalize to any city? the inria aerial image labeling benchmark, in: 2017 IEEE
International Geoscience and Remote Sensing Symposium (IGARSS). doi:10.1109/
IGARSS.2017.8127684.
Mapbox, 2018. Robosat. https://github.com/mapbox/robosat.
Mohanty, S.P., Czakon, J., Kaczmarek, K.A., Pyskir, A., Tarasiewicz, P., Kunwar, S.,
Rohrbach, J., Luo, D., Prasad, M., Fleer, S., et al., 2020. Deep learning for understanding
satellite imagery: An experimental survey. Frontiers in Artificial Intelligence 3.
Randrianarivo, H., Le Saux, B., Ferecatu, M., 2013. Urban structure detection with deformable part-based models, in: 2013 IEEE International Geoscience and Remote Sensing Symposium - IGARSS, pp. 200–203. doi:10.1109/IGARSS.2013.6721126.
Rottensteiner, F., Sohn, G., Gerke, M., Wegner, J.D., Breitkopf, U., Jung, J., 2014. Results of the isprs benchmark on urban object detection and 3d building reconstruction.
ISPRS Journal of Photogrammetry and Remote Sensing 93, 256–271. URL: https:
//www.sciencedirect.com/science/article/pii/S0924271613002268,
doi:https://doi.org/10.1016/j.isprsjprs.2013.10.004.
Schmitt, M., Hughes, L., 2019. Sen12ms. URL: https://mediatum.ub.tum.de/
1474000, doi:10.14459/2019mp1474000.
Stewart, A.J., Robinson, C., Corley, I.A., Ortiz, A., Lavista Ferres, J.M., Banerjee, A.,
2022. TorchGeo: Deep learning with geospatial data, in: Proceedings of the 30th International Conference on Advances in Geographic Information Systems, Association for
Computing Machinery, Seattle, Washington. pp. 1–12. URL: https://dl.acm.org/
doi/10.1145/3557915.3560953, doi:10.1145/3557915.3560953.
Strudel, R., Garcia, R., Laptev, I., Schmid, C., 2021. Segmenter: Transformer for semantic
segmentation, in: Proceedings of the IEEE/CVF International Conference on Computer
Vision, pp. 7262–7272.
TorchSat, 2022. Torchsat. https://github.com/sshuair/torchsat.
Weber, I., Bongartz, J., Roscher, R., 2021. Artifive-potsdam: A benchmark for learning with artificial objects for improved aerial vehicle detection, in: Proc. of the IEEE
International Geoscience and Remote Sensing Symposium (IGARSS).
Xiao, T., Liu, Y., Zhou, B., Jiang, Y., Sun, J., 2018. Unified perceptual parsing for
scene understanding, in: Proceedings of the European Conference on Computer Vision
(ECCV), pp. 418–434.

23

Zhang, W., Pang, J., Chen, K., Loy, C.C., 2021. K-Net: Towards unified image segmentation, in: NeurIPS.
Zhao, H., Shi, J., Qi, X., Wang, X., Jia, J., 2017. Pyramid scene parsing network, in:
CVPR.

24


